De-Sequentialized Monte Carlo: a parallel-in-time particle smoother

Particle smoothers are SMC (Sequential Monte Carlo) algorithms designed to approximate the joint distribution of the states given observations from a state-space model. We propose dSMC (de-Sequentialized Monte Carlo), a new particle smoother that is able to process $T$ observations in $\mathcal{O}(\log T)$ time on parallel architecture. This compares favourably with standard particle smoothers, the complexity of which is linear in $T$. We derive $\mathcal{L}_p$ convergence results for dSMC, with an explicit upper bound, polynomial in $T$. We then discuss how to reduce the variance of the smoothing estimates computed by dSMC by (i) designing good proposal distributions for sampling the particles at the initialization of the algorithm, as well as by (ii) using lazy resampling to increase the number of particles used in dSMC. Finally, we design a particle Gibbs sampler based on dSMC, which is able to perform parameter inference in a state-space model at a $\mathcal{O}(\log(T))$ cost on parallel hardware.

==> sections/experiments/data/acf-tau0.csv <==
lag,Sequential,Parallel
0,1.0,1.0
1,0.4351292681090073,0.4464124900142966
2,0.4079396912837578,0.4160500793324409
3,0.3955219621503519,0.396141043880024
4,0.37200636116065694,0.37889624048008247
5,0.3572239147613234,0.35752382431389595
6,0.3394803706253113,0.34480882521694456
7,0.3314502077025842,0.3315684585769848
8,0.3113138775430537,0.31823354374639573
9,0.30312980871444534,0.30207637659327446
10,0.2883552442972018,0.28621746877170345
11,0.2738373036777187,0.273620604513363
12,0.2637976214180158,0.2581347133591655
13,0.25049633324734244,0.2526628854433776
14,0.24315904491434595,0.24177669458410278
15,0.2332442018773534,0.22937354984731198
16,0.2244373519604573,0.22451724124175879
17,0.2126826533188958,0.210438105895324
18,0.20428375253296302,0.19992078130155513
19,0.19379798696178022,0.19423254445389102
20,0.1909770872824048,0.1860528349113348
21,0.18155811597092522,0.177919661828126
22,0.17089015343455047,0.16508635029564653
23,0.16611485432634268,0.16252118659949086
24,0.1587196766170484,0.15297069562756835
25,0.15512532138684337,0.1477396011393091
26,0.14918828907647896,0.1414210266710712
27,0.146296570357252,0.13644389997583364
28,0.1398679679347116,0.1261955009313926
29,0.13245577759047575,0.12014084341273568
30,0.13330179550433396,0.11294371765844134
31,0.12974487137236826,0.11318798253867476
32,0.12068791955745319,0.10081887105938633
33,0.11770027439214995,0.09763018781580055
34,0.11119504974324175,0.09368320954912622
35,0.1103425999689813,0.08826164909569781
36,0.10311332938866506,0.08498119356878446
37,0.101229479929398,0.08546637440980881
38,0.0922048899872741,0.08011088772370722
39,0.09217031792706519,0.07589598475885961
40,0.09006559167261553,0.07318955221541582
41,0.08742364713524531,0.0713700154832658
42,0.08198196387770672,0.06886532895953709
43,0.08045598113874944,0.06885574992436845
44,0.07822021207792132,0.05952795094884277
45,0.07631621471241214,0.05925048930368965
46,0.07563931141912268,0.05855322992514579
47,0.06796809014987183,0.05304246623238619
48,0.06880888278697565,0.05486735786340235
49,0.0627620217044868,0.049797591789852644
50,0.063724496064782,0.052612319361490904
51,0.061274912743834335,0.04382220396051682
52,0.061279062204473614,0.0478823803511675
53,0.059014322717901094,0.04416250034130124
54,0.05668809808212914,0.04186897893012213
55,0.05403888050479015,0.04195160932584221
56,0.05094994937522104,0.043843869438114545
57,0.051833430664884626,0.0435794710542726
58,0.047190896960281295,0.038308511426656436
59,0.04563537199940069,0.037844660243904406
60,0.04451819504215301,0.03680712980921422
61,0.040110457997200165,0.03460191507366083
62,0.039374311210442624,0.03218601303868235
63,0.04181585524364362,0.03292475410393164
64,0.038395427608701675,0.030181715835378955
65,0.033165621873113886,0.028747911565767423
66,0.03437494366915585,0.029377693376459024
67,0.029062498967664285,0.026386126043183817
68,0.028386738181542432,0.02413558808835845
69,0.028053050496633782,0.02638158628950045
70,0.026726388315586873,0.02469162898548572
71,0.02821573899793689,0.023144872751878164
72,0.02182076051151489,0.023738038148185196
73,0.022833463858981495,0.021447745927251183
74,0.021105307711801607,0.021051495271388398
75,0.021550023880554423,0.014674575203304624
76,0.01947313159534606,0.013086715520610451
77,0.017237715062566192,0.01507045401875135
78,0.020053673205775148,0.017167915445201052
79,0.019453952980654842,0.015392719034490842
80,0.02010806265117445,0.017981300133753472
81,0.02021598780342069,0.013353565478318629
82,0.020478067995478657,0.013937320006576506
83,0.019828850433818195,0.01599330534540411
84,0.015856110914375422,0.009732954508689778
85,0.014496761549017566,0.009014996183049056
86,0.014536430039886486,0.00906943794459319
87,0.016099567804243802,0.011374861992445367
88,0.015405142417078294,0.010354142551229014
89,0.013749473564418479,0.007663032334214093
90,0.01228678662492884,0.007922639043771601
91,0.01153174081348171,0.006495448348380641
92,0.008737033865322442,0.0021047740362070693
93,0.00703602040684637,0.0010680215361864632
94,0.008351731014440285,0.0029138823235857667
95,0.011822225386178872,0.0023217052961861696
96,0.009990699403145458,0.003592378697799335
97,0.007205334413479616,0.0006741021449523585
98,0.008871921290961246,0.005950636277839465
99,0.007481959355076575,0.003925307117776102
100,0.009492271547137514,0.0006359972660949832


==> sections/experiments/data/acf-tau1.csv <==
lag,Sequential,Parallel
0,1.0,1.0
1,0.5209625571380062,0.5315102637940027
2,0.49130570888927844,0.4995716978587099
3,0.4745461521766462,0.4744027303769185
4,0.44710906005428125,0.45374302662330895
5,0.4292454447867874,0.42811198912755777
6,0.4072154197971444,0.4118867821734779
7,0.3956985129529079,0.39464340948424764
8,0.3728222623135757,0.37817033250301413
9,0.36077494211322086,0.3582882894264925
10,0.34449853128948366,0.3402500248240233
11,0.32705496266191,0.3243436451245843
12,0.3141380970936957,0.30689322184159423
13,0.2986394118600665,0.29920375687038525
14,0.2892426247131084,0.28505914667432225
15,0.276934314932743,0.2702642491598389
16,0.2656512140636561,0.26268490607631745
17,0.2525500052393589,0.24712536241891997
18,0.24264527748172068,0.23525702814661048
19,0.230657943675425,0.22811282927010215
20,0.2251181529276296,0.21785394222332988
21,0.21430194932186783,0.20744546562623753
22,0.20250989494216087,0.19318269147267728
23,0.19644143950012366,0.18963393318170024
24,0.1881884680118919,0.17873285923827764
25,0.1828963749350721,0.1717794659546503
26,0.1761778839938256,0.1645269831224863
27,0.17177897228080247,0.15809069214658827
28,0.16433102598662563,0.14656404207265855
29,0.1567093071516597,0.13945737473609093
30,0.1557327923063638,0.13072916097952764
31,0.14982771803705847,0.12844698202544352
32,0.14194249848217907,0.11737259414596089
33,0.1379340093170466,0.11366287178638307
34,0.13086845801506755,0.10810531028679168
35,0.1290399795381763,0.10212622341333198
36,0.12186042506960562,0.09851857898593006
37,0.11828927144133101,0.09738253217961437
38,0.10894117992503231,0.09197122058477615
39,0.10805651331620254,0.0872238159286635
40,0.10485075420934052,0.08252461609786893
41,0.10195942216718325,0.08084376803016086
42,0.0964280874428762,0.07750900482257057
43,0.09453183169761102,0.07640686390826931
44,0.09217657278146489,0.06840884981214394
45,0.08951255587140808,0.06722153394876856
46,0.08732535607580129,0.06551493701233285
47,0.08040004863106728,0.06022416283371917
48,0.08002728618282433,0.06095856950309181
49,0.07382542489640996,0.0566376750556767
50,0.07379961902481605,0.05794695325203479
51,0.071712232141416,0.05049272808218535
52,0.07115414169948674,0.05384086078994928
53,0.06815976367439514,0.049681178815776175
54,0.065548548246722,0.04741873849065245
55,0.06361671084484952,0.04695817406151745
56,0.060133485217374494,0.04880256290169645
57,0.0598850059105338,0.04721948299947382
58,0.055004704310730956,0.042575604121829286
59,0.053485435297459784,0.04179455407200402
60,0.05203455440282696,0.040499610711447684
61,0.046806812380616666,0.03808957136314155
62,0.04610598244865249,0.03511192969996861
63,0.047636913603159,0.035688199197232456
64,0.045425060980863116,0.033981142095444505
65,0.03925592817033492,0.031443081987225244
66,0.04036407038989189,0.03147801550187351
67,0.03468852548637487,0.02931906890567427
68,0.034896110880048105,0.027938167436499958
69,0.03456985354155705,0.02995543818723627
70,0.03221132147315538,0.028158583701768325
71,0.03326889086723825,0.02630641202148605
72,0.027159805438045706,0.026220129902996117
73,0.027671175416162465,0.0238109978687453
74,0.025949624037837574,0.023597380713475984
75,0.026356501862087826,0.017829663970678044
76,0.024482297814600904,0.01586893359690245
77,0.022297092860291162,0.017371228550675282
78,0.024291996541959467,0.01889445200008131
79,0.023928738583899406,0.01730394919223018
80,0.023755511259963585,0.01946136902238932
81,0.023729027557143668,0.015237373803294586
82,0.023616876126308414,0.015885783454887375
83,0.02397735021341469,0.01755422912375608
84,0.019207140059519602,0.011778541393238183
85,0.01857234967063559,0.010880153650995853
86,0.01739636374429935,0.00954436106465856
87,0.018944775065873547,0.011870926442824824
88,0.017593528210681643,0.011338866460655971
89,0.014877466874488566,0.007596241131298542
90,0.014339614515484296,0.008585920701427737
91,0.013389949170189803,0.007116114321546463
92,0.011660683453240691,0.003081310107806685
93,0.008579202418409019,0.001228235954847467
94,0.008999795305143873,0.002428340384177011
95,0.0125066905444833,0.001254695414480482
96,0.010225996539395706,0.002158399180437531
97,0.008687080932573582,0.0010936900537726895
98,0.009899882995684367,0.004642723404126598
99,0.008398685409303327,0.0037969274444622785
100,0.009726666093439886,-9.9048576431059e-05


==> sections/experiments/data/acf-tau2.csv <==
lag,Sequential,Parallel
0,1.0,1.0
1,0.9627311307754839,0.9656029539027305
2,0.9270911211498022,0.9322219891334715
3,0.8929414325261016,0.9004909128361723
4,0.8600950518748403,0.8697872353531525
5,0.8286293400729312,0.8404770831585736
6,0.7983749479056806,0.8116073307851718
7,0.769716948766606,0.7837306628974796
8,0.7418340745295638,0.7565892721181939
9,0.7151305169384252,0.7303317623758273
10,0.6897489218367021,0.705129502116134
11,0.6657504798175189,0.681113780536728
12,0.642998279504161,0.6578765256935447
13,0.6207075615152324,0.6354023347915257
14,0.5994611017742001,0.6134796016821303
15,0.5789948033879739,0.5921915069354249
16,0.559242311133818,0.5716625943135557
17,0.5397265094280239,0.5516625587523787
18,0.521211942275983,0.5321908647714528
19,0.5031380576389484,0.5134301296836832
20,0.48539930369567885,0.49500792833323043
21,0.4682602234519155,0.4772362171413279
22,0.45197116894125416,0.460275829532076
23,0.4365545956332489,0.4438537241028174
24,0.4216816270090821,0.42815244953450393
25,0.4069425486197368,0.4135874796209026
26,0.39292767623894137,0.3994079818726804
27,0.3792701939907717,0.3854711729049745
28,0.3662009746673348,0.37239198499872894
29,0.35362772417906635,0.35972794802384916
30,0.3417599475291152,0.3474811090217866
31,0.329684314392694,0.3354443394361991
32,0.31796977072703686,0.324280143737806
33,0.30652296217011976,0.31381439800701494
34,0.29539664772941043,0.3041767036780987
35,0.284608526199145,0.29488738647509277
36,0.27439241008722504,0.28628191081303594
37,0.2643610990359868,0.2780453994448525
38,0.2547299021489001,0.2702144606583164
39,0.24555334211658478,0.26251953156777635
40,0.2363706583435383,0.2550411439700618
41,0.22756712729859485,0.24798129017096252
42,0.2191351408273512,0.24074234883858162
43,0.2109459115093687,0.2339909409978126
44,0.20324032586625465,0.22745336476434555
45,0.1956503399903979,0.22078245782452546
46,0.18886233153368312,0.21417942315768507
47,0.1825651321274071,0.20800898824652359
48,0.17655090717616084,0.2018921633965805
49,0.17084133285482667,0.19616245647924477
50,0.1657561952619558,0.19104929781398639
51,0.1605338049945015,0.1862289314867223
52,0.15525866882927192,0.1817775204389271
53,0.15029673809916552,0.1775680074115355
54,0.14493664081236074,0.17328836018980914
55,0.1390276096649787,0.16890953397854308
56,0.133436631186021,0.1648721472014612
57,0.12771922898333316,0.16081069455162322
58,0.12256620561418365,0.15705032411538752
59,0.11757973641498959,0.15358135877247683
60,0.11287465042556012,0.149797636640301
61,0.10818690619987746,0.1458818326126039
62,0.10357841533912793,0.1417837668367087
63,0.09896463122221753,0.13769000609095003
64,0.09468724310983481,0.13413439752664683
65,0.09062561097509718,0.13095894792018456
66,0.08701649232858275,0.12787432145092878
67,0.0836969264992828,0.12492188282736365
68,0.08044157864370423,0.12202993528985466
69,0.07709808001686076,0.11892162913084316
70,0.07397739318199535,0.11575006741463402
71,0.07098895216345225,0.1125534890029336
72,0.06784120824627984,0.10915788381111988
73,0.06499705874257793,0.10567498984392039
74,0.06221437248964905,0.10252602514208237
75,0.059620491685706684,0.09946355808216834
76,0.057199463725774974,0.09646641720487478
77,0.05458022858004825,0.093315284869059
78,0.05169370622726392,0.09020743540290459
79,0.049158596742858045,0.08733225365796397
80,0.0469436726260265,0.08462068932897579
81,0.045121295137403324,0.08236669919010511
82,0.04317622150159144,0.08029255966278472
83,0.04103627248493468,0.07788360750115074
84,0.038897713643520765,0.07520985503572405
85,0.03684492435899351,0.07269807699676752
86,0.035056232679807,0.0700487243402343
87,0.0334729697600913,0.06734201816324516
88,0.03212566179604504,0.06460863541792364
89,0.03085682254778898,0.06183986802757988
90,0.029782364453929625,0.05900844458094975
91,0.028872785399268398,0.05667973594096039
92,0.027664164750216796,0.054579118488294935
93,0.02676195871352047,0.052450710395793194
94,0.026017459567209973,0.05026136042480028
95,0.025488346288951712,0.04829025764499541
96,0.02497519293224246,0.0465033013103136
97,0.024428616897092748,0.04501109331479517
98,0.023500567840960537,0.043087456023407016
99,0.02235667130776061,0.04144489525204458
100,0.021181319857855825,0.03959935915213097


==> sections/experiments/data/acf-x0.csv <==
lag,Sequential,Parallel
0,1.0,1.0
1,0.05471282977675744,0.15622768531587344
2,0.002178461345389211,0.025488873758714933
3,0.006700559397554377,0.005261021998024288
4,0.003128605606081049,-0.004914779665435271
5,0.005367686315612991,0.0009367572898325558
6,0.004634600635849682,0.004626062007345792
7,0.0030944642735611827,0.0026108724032513596
8,-0.002099062794427263,0.0075383234191908465
9,0.005371540001684759,-0.0034948255380470705
10,0.0036451973803352366,-0.0005760190824879445
11,0.004804858259676845,0.0015414542664645011
12,0.0009361778959385365,0.0004780781572821364
13,-0.0005284736819412013,-0.0026179405882890143
14,0.0027072792830921686,-0.003123304436651002
15,0.002582318378906992,-0.002542017679114297
16,0.0002523980437253414,0.0005028899359056401
17,-0.00483109894816709,-0.0014811740963123132
18,-0.001072571153242891,-0.0024123750741043485
19,-0.007754731998702421,0.00044360830622436895
20,-0.0009729920985741485,0.001087680921373517
21,0.0013338898865135468,-0.0002207434713676343
22,-0.002020053273360375,-0.0032187017696038342
23,0.0005710527295663326,0.001839082047811216
24,-0.0034861714077192517,-0.0013204685878894092
25,-0.0017968877351975786,-0.0008490070015376807
26,0.002143993494898793,-0.003584331194846002
27,-0.004157494684708772,-0.0024051420464110095
28,0.00031266100603781114,-0.0024139875069590687
29,0.0001221971708200928,0.005226589157103071
30,-0.0011298946406473455,0.0027497711773516995
31,0.0017831492257720208,-0.0028727063541064326
32,0.00222860787182648,7.318063425668272e-05
33,0.000809586453832622,-0.002127429444599533
34,0.003520851734355454,-0.002697649414863077
35,0.0088493501649132,-0.0010198472046369568
36,0.0019108948926210834,-0.0010815600117343677
37,0.00013478799859570342,0.0018137201107261693
38,0.0019940298673363577,-0.0023802449623856557
39,0.005649897928891859,-0.0001809442777967363
40,0.005755186218084947,-0.0012735641314734318
41,0.0014032161891369536,-0.008168700996758855
42,0.0025749986961930817,-0.0011892182612034089
43,-0.0027519284355723545,0.004079448328061281
44,-0.005393622055302931,0.0018439091459358853
45,-0.0066645949162353136,0.005055357543169694
46,0.0008139209595741464,-5.7921490847844585e-05
47,-0.0038432613487375026,-0.0012665171610937928
48,0.0019321248660254585,-0.0028999888944205264
49,-0.0029503153212315195,0.0017328358931818708
50,-0.003669379562775338,-3.074499113307122e-05
51,0.0027028003759491967,-0.0012722094371154327
52,-0.005033690698944785,-0.0035365556676817084
53,-0.007003093505067494,0.001588420008908665
54,-0.0015516815168576518,-0.002775612019762733
55,0.00418737318857441,-0.004220378174498413
56,0.0006885461760098862,-0.002788105890328892
57,0.0008580725135496223,0.0013760274071774581
58,0.0027212752798695078,0.0016707442534497584
59,-0.0008790271801272743,-0.0027916625022766277
60,0.007225473761149156,-0.004237955487875608
61,0.0007721800153984426,0.00026058958234186997
62,-0.0009938468230922019,-0.0006020489355084644
63,-0.0015108946404788052,-0.005541438977070686
64,-0.000460703622131372,-0.0024813316780262994
65,-0.000834254031151106,0.00020851153537684023
66,0.002194277205222137,-0.005288157145541287
67,-0.00017222652605719999,0.004051393140781939
68,-0.0006046565363510785,0.0006096098487097162
69,0.0037086889398572683,-0.00553390077614145
70,0.00015929488926864338,1.1564271540540707e-05
71,-0.0022313899408672746,-0.0034033882193397346
72,0.002806657872204482,-0.003302859372923271
73,0.0013382696627135674,0.0002972087001780365
74,0.00538906305334868,0.0036792957215141093
75,-0.0008619369568891495,-0.00019395626233311748
76,-0.00038324855082713183,-0.004272735903011153
77,3.920018121551691e-05,6.594407885424573e-06
78,-0.004310464419447706,0.006789682961539516
79,-0.003910300474254489,0.003044326056904486
80,0.0019273502576130465,-0.004894066180312174
81,0.002876657351620644,0.0015188691714916784
82,0.0012683391340173092,-0.0048482067243814635
83,0.002580354416435508,0.001960307502491143
84,0.004382222692074886,-0.0016910714871010493
85,0.0005303695868542201,-0.0017149266419899918
86,0.0003185885735242514,0.002705964556914581
87,0.004416398666624738,0.000243539266814387
88,0.0025567628513697184,-0.004266603862402006
89,-0.0012716849320857542,-0.0017349869201228245
90,-0.002805653199306814,0.0018600439374927993
91,0.0035791516941940595,0.0031378998568959426
92,-0.00170074804091226,0.00680855441128204
93,0.003316768634549899,0.001969207815546814
94,-0.005043065653879748,-0.0021814191863086447
95,-0.0006505018821154175,-0.0011465527484812675
96,-0.0008004835070751289,-0.004430500016352858
97,-0.0013810636813518207,-0.0019438430275698663
98,0.0029802096253795395,0.0022336017387596403
99,0.000329898158417524,-0.0041606557074882035
100,0.001812723253278271,0.0005392342095839896


==> sections/experiments/data/acf-x_prec.csv <==
lag,Sequential,Parallel
0,1.0,1.0
1,0.42309182482114355,0.4241760186312221
2,0.2018262429695711,0.22509008853354848
3,0.09919154955215859,0.11466868817200672
4,0.055119331128238996,0.061023613138994175
5,0.03424659982049198,0.03445027119293175
6,0.023444524602531,0.019058793921734485
7,0.018569450671083433,0.014096546204562603
8,0.014334780054005215,0.006577580207234413
9,0.009086821688398585,-0.0029072155183343397
10,0.014073582538354277,-0.0014738341565292694
11,0.014543974174011876,-0.003201572004658495
12,0.02209144868064044,0.0010191319442305901
13,0.021434434107189197,-0.002118753856126471
14,0.02284021366113339,0.007091805945161478
15,0.022918287894484482,0.007278719998248791
16,0.01692722860125631,0.003500091287787891
17,0.015211265784833762,0.00665011237205722
18,0.01071611760512031,0.0032893655498708305
19,0.012412685988293124,0.0026739847463525335
20,0.014614023196089848,0.003855161662880753
21,0.016127249192951096,0.0033785473433680176
22,0.013948095681898316,0.0014330400285684137
23,0.009484920637200264,0.0014774914423832848
24,0.00794318702966742,0.00034146892291329314
25,0.00532161454713459,-0.0038331697253358205
26,0.005131854633535563,-0.0016994570621077431
27,0.004707609626898762,-0.002907676549600064
28,0.0070284679013563715,-0.0038250767081734003
29,0.010885125910238512,-0.0006921101818694983
30,0.013840899548043184,-0.002568403216216686
31,0.008736644359084693,-0.008396336525055224
32,0.009372080251469753,-0.004986587957597631
33,0.01034038564213866,-0.0012326817539465395
34,0.009897221586971105,-0.0021143797587753164
35,0.019012770638581953,-0.00044374411510270963
36,0.019227290368986797,0.001453559698236614
37,0.014455817680039729,0.006447066084188984
38,0.019748104412092883,0.011757625222745908
39,0.020626199250734736,0.00825137975806856
40,0.01771951623841471,0.002409618080459152
41,0.017032290661917127,0.004616102512536258
42,0.017849063434753957,0.0011276760615011438
43,0.016175630808295812,0.0024197279997062397
44,0.01626251677071034,0.00452523681027387
45,0.01411756742602817,0.004907708797098451
46,0.011863753614597966,0.003141256710697476
47,0.009733045684969919,0.00383942026419672
48,0.010206066715714163,0.005091636965892024
49,0.009585448030195325,0.003321694737208262
50,0.010563460492176413,0.003789622326912054
51,0.008612338026797674,0.0016025574169193427
52,0.007179269350386831,0.0021841988744464476
53,0.007279203871383089,0.004330470417565989
54,0.01291140636288175,0.00678648190963637
55,0.01703043440133432,0.009396761311124189
56,0.02154173943310729,0.011718253353606904
57,0.01627235866759916,0.0039029745908942346
58,0.01610058662212252,0.004550513684288748
59,0.008094019932690709,0.0026143660917488467
60,0.009068837033961092,0.0036330355732037893
61,0.011452371703661222,0.0029663174518354796
62,0.01306455732452756,-1.564674751951382e-05
63,0.011713140072477254,-0.00402626047094034
64,0.011580996290606336,-0.003467570711106895
65,0.009973043003481587,-0.0034943689303889637
66,0.007923170789276698,-0.0017067903367235747
67,0.007890011003929599,0.00027803285050321847
68,0.010316201946639462,0.0004217751560613435
69,0.006144493401269024,-0.002540607058640416
70,0.008384877403221214,-0.005695249821182257
71,0.008666199538050584,-0.00483369154820828
72,0.009583775046890895,-0.001363363081726373
73,0.004657450802526085,-0.0015117655069486714
74,0.003157213215590584,-0.002890811285183575
75,0.0027972682290708685,-0.0018125937555660114
76,0.0019439878358887702,-0.0032983522039872868
77,0.004167456919849176,-0.000565239695459262
78,0.005887225811300919,-0.000999857033310889
79,0.003491261374913276,0.0014307096515174418
80,0.00021368946494044268,0.000526412736009758
81,0.003880244031781004,-6.921682675041414e-05
82,0.004026813754781055,0.003127550725344997
83,0.0035176311530723753,0.00621245910759942
84,0.002479942262143636,0.003929067486382528
85,0.010358911152304131,0.004279444884260409
86,0.00531461146674025,0.0012238614564629342
87,0.003001365677677041,0.0009745066178712867
88,0.004407578688175274,-0.0017200183323747885
89,0.008659175393463468,0.0012232560362288557
90,0.007051139672649685,-0.0029795516687792004
91,0.008601315460469704,-0.0003408087262332169
92,0.011258365295358083,0.0020970276217206476
93,0.008838363688678873,0.005021930985661795
94,0.010133621722775096,0.009311180586640195
95,0.010596130342315454,0.0061645645933478726
96,0.00708633467446151,-0.001230652870505789
97,0.0032649652466751177,-0.0003429283207742731
98,0.0022763832455414273,-0.0019378570203859363
99,-0.0013321532395665764,-0.0015506849274300732
100,-0.0031022203197107606,-0.0011055492943104956


==> sections/experiments/data/acf-y_prec.csv <==
lag,Sequential,Parallel
0,1.0,1.0
1,0.5105325463377204,0.5085458950932391
2,0.27830334812004703,0.30581084654956775
3,0.1557746681397954,0.1804419317618469
4,0.0955781502139791,0.10965298366244759
5,0.061989944517364066,0.0658214387826925
6,0.045201521807592314,0.04208251369182594
7,0.037113333523727525,0.027168860542532498
8,0.032726730555569,0.016175419194781795
9,0.025185367623344383,0.007971364331432767
10,0.02353346608272365,0.006535742446817998
11,0.01979750304741175,0.0017317508531369476
12,0.018866629941580695,0.004536993841250578
13,0.014159188624984768,0.008217217609599934
14,0.008437261290714985,0.0023256637722298876
15,0.007086189451157853,0.001162047888059835
16,0.006449708666958486,0.0012253987892886099
17,0.00465630259485081,-0.0015585706078098502
18,0.006278917041565999,-0.000608193829235525
19,0.012343029696755992,-0.00043578288384276326
20,0.012255738229894198,-0.0009349233882688879
21,0.011541824081108681,-0.0013233645150338277
22,0.006589434027361261,-0.0030413079462345395
23,0.002035784802170143,-0.00309833372824372
24,-0.0020287982205322744,-0.005381859841330236
25,-0.0040453140183164624,-0.0052916893980623865
26,0.0019572390713986977,-0.0019035775311617288
27,0.006690255230532954,-0.0027528438843707724
28,0.012864891276818224,0.0008821395097618293
29,0.010728097946050558,0.0018742875336350186
30,0.011939647840622096,0.0038731945804499745
31,0.008861656535795582,0.0016736968114324932
32,0.006092412802305211,0.0030370810481070193
33,0.002202427958559179,-0.0026754896500491895
34,0.0008565766159634987,-0.0055649756789468005
35,-0.0003161417201958097,-0.004224709467097843
36,-0.00280366056530768,-0.004540837654617539
37,-0.0060524249821440924,-0.005153398159059134
38,-0.004955189606834723,-0.004703858251736122
39,-0.003237202377929564,-0.0004847312446125037
40,0.004074452494602606,0.0058951833338633415
41,0.0035417167014749258,0.002474395755882552
42,0.00034657086989046515,0.0022061191352613116
43,0.0021763930038678258,-0.0014152170953489972
44,0.005421163248605976,0.0008690398970569877
45,0.003836227764857845,-0.0007730301943923527
46,0.0019781431845429733,0.00046405167135255373
47,0.0017822051664771674,0.0016325371203377006
48,-0.0009643412720970779,0.00017847085575904034
49,0.0004997506935424404,-0.0008126103792743997
50,-0.0016493602605350405,-0.0001480336654455174
51,-0.0033405794467192846,-0.001291392739532354
52,0.0023031940450625884,0.0001853886538749707
53,0.0037631512751953953,-0.0022440449520411414
54,0.002896332159215258,-0.00607021926619948
55,-0.0003461093594358795,-0.007960812478587724
56,0.0021640481403839905,-0.006565545107223481
57,0.002478286306675375,-0.006561079650628907
58,-0.0017033163946720087,-0.005740813336228118
59,-0.0036107845502683592,-0.007080496071707045
60,-0.005106768084956483,-0.0069078909064194515
61,-0.011924300729705458,-0.006454067444693835
62,-0.012866428949090994,-0.008223362452707824
63,-0.007621337282554776,-0.004687962620517218
64,-0.002395070905532151,-0.00016029144118865122
65,-0.006680255606358972,-0.00048741074969017135
66,-0.007439320839527345,-0.00045583702398466284
67,-0.005844862056504587,-0.0018662383657903194
68,-0.005047919621219153,-0.001184774327953929
69,-0.007310874316768186,-0.0007034643702648034
70,-0.008234055303979674,-0.0010064433158648882
71,-0.003333543312710735,0.0014405408224909763
72,-0.0008413703108345035,-0.0006112887968440798
73,0.00010068808174051455,-0.0023306225505191113
74,0.0030995950360871143,-0.0011040784766196269
75,0.0013954663443296429,0.0012187429366488699
76,-0.0010160054751622545,0.001249709917903287
77,-0.003929120619107197,-9.054419597023722e-05
78,-0.0027595943342305774,-0.003502302076120377
79,-0.0026512022088098085,-0.005317307625327719
80,-0.003162927586812746,-0.011732767266731902
81,-0.0019372736974995234,-0.00716015885950641
82,0.001000348862619379,-0.005269680631111874
83,-0.0018035752447393737,-0.0025576134458911563
84,-0.003277136648691417,-0.0043206026844710005
85,-0.0014889817253047326,-0.0016461285915914203
86,-0.003910960797059836,0.0015128946059899471
87,-0.004066375831696667,0.004472559209261433
88,-0.0026745864825879666,0.006665015905611939
89,-0.0037616367219522246,0.0030282506409655802
90,-0.0015749311408688553,0.005244222258252812
91,-0.0038168230252834576,0.001955064895301463
92,-0.005142320267749023,-0.0006024725365753062
93,-0.00376127764283636,2.697932154118488e-05
94,-0.005631198429550733,-0.0020428109474031767
95,-0.007012438531936833,0.0002605348662661366
96,-0.0029616371821537786,-0.0008863259993972182
97,-0.0014315083449205762,-0.0004554707560067041
98,6.937147777010231e-05,-0.002077762287769416
99,0.0016635479619344438,0.0008714467362685408
100,0.003478364952095006,0.004036319503997098


==> sections/experiments/data/cox-results.csv <==
T,N,ratio,dSMC,FFBS
32,25,1.5632753392181107,0.0011329507827758788,0.009250667095184326
32,50,1.5816306042932013,0.0012479019165039062,0.010497658252716065
32,100,1.4207848690239786,0.0013945603370666504,0.011669313907623291
32,250,1.6206032736015183,0.001568608283996582,0.012365593910217285
32,500,1.5345370110185883,0.0018226909637451172,0.01379711389541626
32,1000,1.6841626171468382,0.0030656218528747558,0.014649477005004883
64,25,2.4505344239120737,0.0014180493354797362,0.019155924320220948
64,50,1.44905064163643,0.0014815545082092286,0.020302553176879883
64,100,1.7072398512910876,0.0017639493942260742,0.02334547519683838
64,250,1.418727398600245,0.0019794869422912597,0.024938135147094725
64,500,1.6782100861416616,0.002373969554901123,0.02733332872390747
64,1000,1.6260159295974215,0.004957358837127685,0.02933624982833862
128,25,1.6967683574958314,0.0018989181518554688,0.037923574447631836
128,50,1.5543715728956966,0.002184603214263916,0.040332303047180176
128,100,1.2220604936687574,0.002472367286682129,0.04569906711578369
128,250,1.7137240160248939,0.002691049575805664,0.04945613861083984
128,500,1.6175416333576187,0.0034718871116638183,0.05548241138458252
128,1000,1.837646231134044,0.008724405765533447,0.05893676280975342
256,25,1.686055758833103,0.0017548799514770508,0.0756338906288147
256,50,1.6789109126558737,0.0019884133338928223,0.08075823068618775
256,100,1.5227509441056628,0.002211184501647949,0.09075078248977661
256,250,1.7706033000684298,0.002753612995147705,0.09861505270004273
256,500,2.3996806412184215,0.005463805198669434,0.1082671594619751
256,1000,3.3508451387383884,0.01608670473098755,0.11716500759124755
512,25,1.725218981681298,0.0019716763496398925,0.15568604946136474
512,50,2.021347684498784,0.002232849597930908,0.167535719871521
512,100,2.2548586810962084,0.0031710243225097656,0.18794100046157836
512,250,1.7669378284442454,0.0037493252754211425,0.20877640724182128
512,500,1.9759640458347356,0.009333233833312988,0.23405738592147826
512,1000,2.6586167019716265,0.030408499240875245,0.24851815938949584


==> sections/experiments/data/update_rate.csv <==
time,Sequential,Parallel
0,0.91463333,0.85594445
1,0.9667,0.85542226
2,0.9666333,0.8533222
3,0.9646111,0.8537889
4,0.9647667,0.85481113
5,0.9663333,0.8554
6,0.96716666,0.8534778
7,0.9687667,0.8541222
8,0.9678111,0.85345554
9,0.96812224,0.8536778
10,0.9662222,0.8545
11,0.96753335,0.85373336
12,0.96585554,0.8535445
13,0.9654222,0.8530667
14,0.96613336,0.8529889
15,0.96675557,0.8532889
16,0.96651113,0.85103333
17,0.9673333,0.8507111
18,0.9670889,0.85157776
19,0.9680667,0.8525111
20,0.96853334,0.85267776
21,0.96774447,0.8524333
22,0.96335554,0.85121113
23,0.96334445,0.8505889
24,0.9655,0.8505778
25,0.9684778,0.8503445
26,0.9676889,0.8503445
27,0.9664,0.84943336
28,0.9681111,0.8491
29,0.9684,0.8483
30,0.9680222,0.8466667
31,0.96713334,0.84724444
32,0.95706666,0.8476889
33,0.9654111,0.84797776
34,0.9683889,0.84782225
35,0.9673889,0.8468111
36,0.96812224,0.8457778
37,0.96853334,0.8442445
38,0.9629,0.8414889
39,0.95621115,0.84085554
40,0.95346665,0.83995557
41,0.9565889,0.8397
42,0.96041113,0.8382222
43,0.9665222,0.83805555
44,0.9441111,0.83453333
45,0.9408778,0.83401114
46,0.9613111,0.8383778
47,0.9629889,0.83835554
48,0.96015555,0.8153778
49,0.88805556,0.81593335
50,0.95225555,0.8227889
51,0.96754444,0.8228
52,0.96742225,0.82913333
53,0.96911114,0.8289556
54,0.96543336,0.8286889
55,0.9664889,0.8284
56,0.9608222,0.8236667
57,0.9380889,0.8232778
58,0.9671,0.82904446
59,0.96606666,0.82913333
60,0.96771115,0.8281
61,0.96712226,0.8287889
62,0.96922225,0.8224222
63,0.92921114,0.8232222
64,0.9527111,0.78623337
65,0.8878889,0.7867333
66,0.9207,0.7775111
67,0.94423336,0.7767
68,0.7233111,0.80226666
69,0.88964444,0.8029445
70,0.9442889,0.81776667
71,0.94614446,0.8175333
72,0.96135557,0.83725554
73,0.9659,0.83805555
74,0.967,0.8390889
75,0.96824443,0.8394
76,0.9691667,0.8339556
77,0.95644444,0.8337889
78,0.9590778,0.83783334
79,0.9686889,0.83724445
80,0.96925557,0.8329889
81,0.96532226,0.83327776
82,0.8983334,0.8416667
83,0.9612889,0.8414778
84,0.9687334,0.8409333
85,0.96885556,0.8411111
86,0.9644,0.8387333
87,0.9539889,0.8381778
88,0.9592111,0.83852226
89,0.9600889,0.8382778
90,0.9448889,0.8422667
91,0.9675889,0.84223336
92,0.96555555,0.83217776
93,0.9673333,0.8325667
94,0.86910003,0.8412667
95,0.95746666,0.8410444
96,0.9677667,0.85084444
97,0.96856666,0.85205555
98,0.96896666,0.85076666
99,0.9689,0.85112226
100,0.9680222,0.84235555
101,0.96856666,0.8426222
102,0.93333334,0.8452889
103,0.95681113,0.8452667
104,0.9525667,0.83604443
105,0.9689889,0.83570004
106,0.91392225,0.75626665
107,0.0812,0.75663334
108,0.9148778,0.8506667
109,0.9602445,0.8498778
110,0.96646667,0.85205555
111,0.96731114,0.85103333
112,0.9671111,0.86326665
113,0.9686667,0.8635667
114,0.96673334,0.8541667
115,0.9607111,0.8548
116,0.8981778,0.8669889
117,0.96242225,0.8654778
118,0.9434889,0.8736445
119,0.97201115,0.8738889

